A Posteriori Evaluation of a Physics-Constrained Neural Ordinary Differential Equations Approach Coupled with CFD Solver for Modeling Stiff Chemical Kinetics

The high computational cost associated with solving for detailed chemistry poses a significant challenge for predictive computational fluid dynamics (CFD) simulations of turbulent reacting flows. These models often require solving a system of coupled stiff ordinary differential equations (ODEs). While deep learning techniques have been experimented with to develop faster surrogate models, they often fail to integrate reliably with CFD solvers. This instability arises because deep learning methods optimize for training error without ensuring compatibility with ODE solvers, leading to accumulation of errors over time. Recently, NeuralODE-based techniques have offered a promising solution by effectively modeling chemical kinetics. In this study, we extend the NeuralODE framework for stiff chemical kinetics by incorporating mass conservation constraints directly into the loss function during training. This ensures that the total mass and the elemental mass are conserved, a critical requirement for reliable downstream integration with CFD solvers. Proof-of-concept studies are performed with physics-constrained neuralODE (PC-NODE) approach for homogeneous autoignition of hydrogen-air mixture over a range of composition and thermodynamic conditions. Our results demonstrate that this enhancement not only improves the physical consistency with respect to mass conservation criteria but also ensures better robustness. Lastly, a posteriori studies are performed wherein the trained PC-NODE model is coupled with a 3D CFD solver for computing the chemical source terms. PC-NODE is shown to be more accurate relative to the purely data-driven neuralODE approach. Moreover, PC-NODE also exhibits robustness and generalizability to unseen initial conditions from within (interpolative capability) as well as outside (extrapolative capability) the training regime.

==> README.txt <==
=================================================================== =================================================================== 
=================================================================== 

This directory contains a simple LaTeX template (PCI_LaTeX_40.tex) with appropriate definitions, environments, and commands placed in the preamble to convert the article document class into a format that mimics the format that is used by Elsevier for the Proceedings of the Combustion Institute. The sample text provides additional descriptions and instructions. 

LaTeX manuscripts submitted for the 40th International Symposium on Combustion should be formatted using this template so that the editors and reviewers can quickly and efficiently make assessments regarding figure legibility and paper length. Using this format the maximum allowed paper length is nine pages, with the main text starting at the top of page 3.

Files included in this directory are:

README.txt       - This file.
PCI_LaTeX_40.tex - LaTeX template.
PCI_LaTeX.bib    - BibTeX-formatted references.
pci.bst          - Bibliography style file.
engine.png       - Sample figure file.
rho_T.jpg        - Sample figure file.
PCI_LaTeX_40.pdf - The resulting pdf file. 

This template was originally developed by Joe Oefelein for submissions to earlier Symposia. It was modified for submissions to the 39th Symposium, then updated for submissions to the 40th Symposium, by Dan Haworth. Updates for the 40th address some issues raised by authors using the 39th template, and accommodate the new information that is required for submissions to the 40th. It has been developed using MiKTeX 23.5/TeXworks (pdfLaTeX+MakeIndex+BibTeX); see https://miktex.org. It also has been confirmed to work using Overleaf (https://www.overleaf.com). Contact Dan Haworth by email if there are any questions or problems:

Daniel C. Haworth <dch12@psu.edu>
Professor Emeritus of Mechanical Engineering
The Pennsylvania State University
University Park, PA, USA

=================================================================== =================================================================== ===================================================================

